Detection of Potential Transit Signals in 17 Quarters of Kepler Data: Results of the Final Kepler Mission Transiting Planet Search (DR25)

We present results of the final Kepler Data Processing Pipeline search for transiting planet signals in the full 17-quarter primary mission data set. The search includes a total of 198,709 stellar targets, of which 112,046 were observed in all 17 quarters and 86,663 in fewer than 17 quarters. We report on 17,230 targets for which at least one transit signature is identified that meets the specified detection criteria: periodicity, minimum of three observed transit events, detection statistic (i.e., signal-to-noise ratio) in excess of the search threshold, and passing grade on three statistical transit consistency tests. Light curves for which a transit signal is identified are iteratively searched for additional signatures after a limb-darkened transiting planet model is fitted to the data and transit events are removed. The search for additional planets adds 16,802 transit signals for a total of 34,032; this far exceeds the number of transit signatures identified in prior pipeline runs. There was a strategic emphasis on completeness over reliability for the final Kepler transit search. A comparison of the transit signals against a set of 3402 well-established, high-quality Kepler Objects of Interest yields a recovery rate of 99.8%. The high recovery rate must be weighed against a large number of false-alarm detections. We examine characteristics of the planet population implied by the transiting planet model fits with an emphasis on detections that would represent small planets orbiting in the habitable zone of their host stars.

==> table2.txt <==
Title: Detection of Potential Transit Signals in 17 Quarters of Kepler Data:
       Results of the Final Kepler Mission Transiting Planet Search (DR25)
Authors: Joseph D. Twicken, Jon M. Jenkins, Shawn E. Seader, Peter Tenenbaum,
         Jeffrey C. Smith, Lee S. Brownston, Christopher J. Burke,
         Joseph H. Catanzarite, Bruce D. Clarke, Miles T. Cote,
         Forrest R. Girouard, Todd C. Klaus, Jie Li, Sean D. McCauliff,
         Robert Morris, Bill Wohler, Jennifer R. Campbell, Akm Kamal Uddin,
         Khadeejah A. Zamudio, Anima Sabale, Steven T. Bryson,
         Douglas A. Caldwell, Jessie L. Christiansen, Jeffrey L. Coughlin,
         Michael R. Haas, Christopher E. Henze, Dwight T. Sanderfer,
         Susan E. Thompson
Table: Eclipsing Binaries Excluded from Transiting Planet Search
================================================================================
Byte-by-byte Description of file: Table2.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label    Explanations
--------------------------------------------------------------------------------
   1-  9 I9     ---     KIC      Kepler identifier
--------------------------------------------------------------------------------
  1433410
  1572353
  1868650
  2012362
  2141697
  2159783
  2162283
  2302092
  2305277
  2435971
  2437038
  2444187
  2448320
  2449084
  2450566
  2453212
  2570289
  2571439
  2577756
  2694741
  2695740
  2715007
  2715417
  2717141
  2719436
  2831632
  2835289
  2851474
  2854432
  2854752
  2858322
  2972514
  2983113
  2988984
  2996347
  3104113
  3119295
  3127873
  3218683
  3221207
  3228863
  3232823
  3245776
  3339563
  3342425
  3353233
  3354616
  3431321
  3437778
  3437800
  3439180
  3443519
  3448245
  3454864
  3545476
  3547111
  3549994
  3557421
  3558822
  3560212
  3633901
  3641446
  3730067
  3732732
  3735597
  3743834
  3745184
  3756730
  3761175
  3765708
  3832382
  3833859
  3837677
  3839964
  3848042
  3851320
  3853259
  3935319
  3936357
  3953981
  3956545
  3956881
  3958488
  3966491
  3969362
  3972629
  4036687
  4059656
  4066203
  4071600
  4073678
  4074532
  4074708
  4138301
  4168013
  4169521
  4241946
  4244929
  4249218
  4273411
  4349483
  4350454
  4357272
  4372705
  4385109
  4451148
  4458989
  4464999
  4466691
  4474193
  4476900
  4547067
  4547308
  4550750
  4554004
  4563150
  4569923
  4570326
  4647652
  4649324
  4651526
  4660997
  4661397
  4669592
  4672934
  4677321
  4738426
  4743626
  4758092
  4762887
  4843222
  4850874
  4852055
  4853067
  4857282
  4859432
  4904304
  4909422
  4921906
  4936334
  4936680
  4937217
  4941060
  4945588
  4945857
  4947528
  4949770
  4950505
  4954113
  4991959
  4999260
  4999357
  5005570
  5008287
  5015926
  5022573
  5022908
  5025261
  5033682
  5041843
  5041975
  5077994
  5104097
  5123176
  5127005
  5128972
  5166136
  5174346
  5195137
  5196301
  5197256
  5198934
  5199489
  5201619
  5211385
  5213466
  5215999
  5218385
  5259926
  5264818
  5282464
  5283266
  5283839
  5290305
  5296276
  5296877
  5307780
  5310387
  5353374
  5353653
  5357682
  5357882
  5358200
  5369419
  5371109
  5374883
  5374999
  5376552
  5377349
  5386810
  5389616
  5390351
  5425950
  5439790
  5440746
  5450322
  5458880
  5459373
  5461570
  5468295
  5475624
  5478466
  5524325
  5535061
  5543482
  5557368
  5563814
  5567438
  5606644
  5611561
  5611763
  5615528
  5615815
  5617953
  5620981
  5623923
  5685072
  5699617
  5703230
  5733384
  5736537
  5737474
  5770431
  5770860
  5773205
  5783368
  5783676
  5785551
  5786545
  5790912
  5791886
  5792093
  5802834
  5809827
  5809868
  5820209
  5821050
  5823121
  5872506
  5872696
  5878081
  5878836
  5881838
  5891963
  5951553
  5955731
  5956588
  5957123
  5960283
  5961327
  5966237
  5975712
  5977736
  5978521
  5984000
  5988465
  6024572
  6026204
  6034812
  6044543
  6045264
  6046061
  6050116
  6057829
  6061139
  6067735
  6072195
  6072578
  6106771
  6118779
  6128248
  6143826
  6144827
  6153219
  6197319
  6209824
  6213131
  6220497
  6223646
  6224853
  6262882
  6264091
  6265720
  6267702
  6281103
  6286402
  6287172
  6302051
  6302592
  6344429
  6350020
  6353203
  6359771
  6368316
  6370361
  6370665
  6390205
  6424124
  6431545
  6436038
  6443538
  6446219
  6447430
  6462057
  6467389
  6471048
  6504095
  6507541
  6526545
  6549491
  6593575
  6613627
  6615041
  6633929
  6669809
  6670812
  6671698
  6677225
  6689368
  6692340
  6695510
  6699679
  6766325
  6791604
  6794131
  6803335
  6805779
  6836140
  6843507
  6844489
  6853229
  6863229
  6865626
  6880727
  6929869
  6964796
  6966265
  7013934
  7023917
  7035139
  7037319
  7038831
  7060333
  7091476
  7117153
  7118621
  7118656
  7119757
  7119876
  7130044
  7173910
  7176440
  7198474
  7199183
  7199353
  7204041
  7217866
  7259917
  7269797
  7269843
  7272739
  7273033
  7280704
  7282128
  7304911
  7335517
  7339123
  7339345
  7348206
  7362751
  7366145
  7367833
  7368451
  7373555
  7375612
  7378178
  7382250
  7383021
  7387296
  7431703
  7432479
  7433513
  7440742
  7457163
  7458285
  7501230
  7506164
  7506446
  7512381
  7516345
  7518816
  7523733
  7529123
  7533807
  7542091
  7546429
  7546791
  7549265
  7584739
  7584826
  7590728
  7597095
  7601767
  7610340
  7610486
  7620664
  7627059
  7630690
  7657914
  7660607
  7676610
  7680593
  7685689
  7686918
  7690843
  7691553
  7696778
  7697065
  7698650
  7700181
  7709086
  7740302
  7740566
  7744173
  7748113
  7749504
  7765894
  7766185
  7767774
  7773380
  7777443
  7816201
  7818448
  7821450
  7830460
  7833144
  7835348
  7839027
  7871200
  7877062
  7878402
  7879399
  7881722
  7884426
  7884842
  7889628
  7890379
  7905209
  7936219
  7938870
  7941050
  7950962
  7950964
  7953796
  7959612
  7968880
  7973882
  7975824
  7976783
  7977261
  8004839
  8028158
  8029708
  8039225
  8043961
  8045121
  8053107
  8059303
  8074045
  8087799
  8097553
  8097902
  8099615
  8108785
  8111387
  8122124
  8143757
  8145477
  8166095
  8177958
  8182360
  8183540
  8183850
  8189196
  8190491
  8190613
  8192840
  8211618
  8222945
  8230815
  8231231
  8241252
  8242493
  8245326
  8248812
  8257903
  8263940
  8264534
  8265951
  8280135
  8285349
  8298344
  8309175
  8311255
  8314879
  8330092
  8360184
  8367007
  8382182
  8386048
  8386198
  8386865
  8394040
  8397460
  8428136
  8430210
  8431389
  8432040
  8432859
  8452840
  8455359
  8481574
  8496820
  8523194
  8539720
  8539850
  8545456
  8548416
  8554005
  8555573
  8563964
  8579707
  8579812
  8587078
  8587792
  8608310
  8624778
  8625469
  8626039
  8647309
  8652599
  8654097
  8677949
  8682849
  8685306
  8690104
  8694926
  8696274
  8696327
  8703528
  8715667
  8736072
  8739802
  8758716
  8800998
  8804824
  8816790
  8822555
  8823666
  8842170
  8846978
  8868650
  8872737
  8878719
  8892722
  8893936
  8894630
  8904448
  8906039
  8912468
  8912911
  8913061
  8934111
  8956957
  8957887
  8958670
  8972908
  8977179
  8977390
  8982501
  8982514
  9002076
  9004380
  9005043
  9020289
  9021397
  9026766
  9028024
  9030509
  9030817
  9032671
  9051716
  9051723
  9071104
  9071373
  9075704
  9077796
  9083523
  9085955
  9087918
  9091810
  9092303
  9094335
  9097798
  9108579
  9110213
  9137992
  9142964
  9145707
  9145846
  9151972
  9161428
  9164561
  9164694
  9179806
  9181877
  9220600
  9228778
  9237149
  9237533
  9237755
  9238207
  9239684
  9245929
  9268105
  9272276
  9274472
  9283826
  9285587
  9288175
  9290838
  9307423
  9345163
  9345838
  9347868
  9350889
  9353234
  9356753
  9357030
  9365025
  9388303
  9389122
  9392331
  9392682
  9402652
  9412114
  9414905
  9419603
  9426970
  9450883
  9451598
  9453192
  9466316
  9470054
  9470175
  9472174
  9475663
  9478836
  9480516
  9480977
  9481674
  9489411
  9508052
  9508954
  9512958
  9514070
  9519590
  9527167
  9532219
  9532591
  9533508
  9533706
  9536053
  9541127
  9544350
  9552668
  9592145
  9602542
  9612468
  9637239
  9637265
  9639265
  9639491
  9644680
  9649493
  9651298
  9654476
  9655187
  9657096
  9662581
  9664382
  9665086
  9700154
  9700181
  9702641
  9703626
  9713664
  9716456
  9717924
  9722737
  9724080
  9725155
  9760531
  9767437
  9772642
  9776718
  9777987
  9784371
  9786165
  9786798
  9788113
  9821923
  9827122
  9832227
  9833618
  9833806
  9838047
  9840412
  9843451
  9848190
  9851944
  9882280
  9897710
  9898401
  9906590
  9909497
  9934052
  9935245
  9935311
  9944907
  9947924
  9948201
  9953894
  9956124
  9957411
  9970937
  9991887
  9994475
  9995660
  9995981
 10007533
 10014536
 10014830
 10020247
 10024144
 10030943
 10032392
 10032935
 10074939
 10084115
 10090246
 10096864
 10119517
 10123627
 10128961
 10135584
 10148799
 10149237
 10149845
 10154189
 10155563
 10198097
 10206340
 10216186
 10226388
 10228240
 10229723
 10253375
 10253421
 10255110
 10259530
 10267044
 10274218
 10275197
 10275747
 10280990
 10285661
 10288502
 10291683
 10292413
 10322296
 10322582
 10350225
 10355671
 10357852
 10383620
 10388897
 10389596
 10389809
 10389982
 10395202
 10395609
 10417135
 10417986
 10447902
 10454725
 10481912
 10485137
 10528299
 10547209
 10556068
 10557008
 10586874
 10596883
 10600319
 10618253
 10619506
 10661783
 10680475
 10684673
 10711938
 10723143
 10724533
 10727655
 10737574
 10753751
 10789421
 10794878
 10796477
 10797126
 10799558
 10801703
 10802917
 10809970
 10815379
 10818544
 10844279
 10847118
 10848807
 10854621
 10855535
 10858720
 10861842
 10877703
 10880490
 10905804
 10905824
 10916675
 10919564
 10920314
 10924462
 10934755
 10965091
 10972830
 10979669
 10991769
 11012801
 11017077
 11036301
 11036692
 11042923
 11046124
 11083888
 11084647
 11084782
 11091082
 11097678
 11127048
 11135978
 11137143
 11144556
 11151970
 11153627
 11154110
 11175495
 11179657
 11190836
 11198068
 11236035
 11244501
 11245381
 11246163
 11247386
 11255667
 11284227
 11284547
 11289003
 11295026
 11295347
 11303416
 11303526
 11305087
 11336707
 11338865
 11341950
 11347875
 11352791
 11395117
 11395645
 11402381
 11403776
 11404758
 11405559
 11408810
 11410485
 11413213
 11442348
 11444780
 11447953
 11460346
 11494583
 11495781
 11496078
 11498689
 11502581
 11509282
 11515292
 11559864
 11566174
 11572643
 11604958
 11612091
 11616594
 11618883
 11652545
 11671660
 11672319
 11703960
 11704155
 11716688
 11717798
 11722816
 11751847
 11769739
 11805235
 11825204
 11859811
 11875706
 11904038
 11910076
 11920266
 11924311
 11973705
 12016304
 12019674
 12055014
 12055255
 12055421
 12055517
 12059158
 12066630
 12071741
 12104285
 12108333
 12109575
 12153332
 12157987
 12216817
 12218858
 12257908
 12267718
 12305537
 12350008
 12352712
 12404615
 12418274
 12418319
 12458133
 12458797
 12508348
 12553806
 12554536
 12598713
 12602985
 12785282

